Notes on the SWIFT method based on Shannon Wavelets for Option Pricing

This note shows that the cosine expansion based on the Vieta formula is equivalent to a discretization of the Parseval identity. We then evaluate the use of simple direct algorithms to compute the Shannon coefficients for the payoff. Finally, we explore the efficiency of a Filon quadrature instead of the Vieta formula for the coefficients related to the probability density function.

==> filonswift_integrand.txt <==
x real imag
-0.5 -7.793778708591715e-08 2.4414645456602016e-09
-0.375 3.2166282880477536e-06 -3.3818380672740652e-06
-0.25 5.237491104808762e-06 0.00027931265703096293
-0.125 -0.011970190195364076 -0.011675411571510001
0 1 0
0.125 -0.011970190195364076 0.011675411571510001
0.25 5.237491104808762e-06 -0.00027931265703096293
0.375 3.2166282880477536e-06 3.3818380672740652e-06
0.5 -7.793778708591715e-08 -2.4414645456602016e-09
-0.4375 -2.464709538749846e-07 -5.50625278565102e-07
-0.3125 3.3654850027949e-05 1.3084782467694322e-05
-0.46875 -1.838401736005711e-07 -1.1508030393728643e-07
-0.40625 2.8346615310244356e-07 -1.65386942585791e-06
-0.484375 -1.2554117661300696e-07 -3.393414499839455e-08
-0.453125 -2.3747401106517825e-07 -2.7285301434833493e-07
-0.4921875 -1.0001941080240237e-07 -1.1688970263756326e-08
-0.4765625 -1.5391554045080267e-07 -6.719846424149007e-08
-0.4609375 -2.1296785177590208e-07 -1.819286955933721e-07
-0.4453125 -2.51502515334187e-07 -3.9365319291886824e-07
-0.421875 -1.2600029028844877e-07 -9.982006629140456e-07
-0.390625 1.2550541021310186e-06 -2.501294496750002e-06
-0.4296875 -2.1022019087126435e-07 -7.501810684537242e-07
-0.4140625 2.870182496919368e-08 -1.2990127679716324e-06
-0.3984375 6.763152350919934e-07 -2.058749969451255e-06
-0.3828125 2.0783992687140007e-06 -2.9566321964708733e-06
-0.34375 1.2669583853260503e-05 -2.83065231799751e-06
-0.28125 5.7484771694056056e-05 8.235883392175237e-05
-0.359375 6.773881791917935e-06 -3.834702112078825e-06
-0.328125 2.1589310438587362e-05 1.633066745764414e-06
-0.3671875 4.751356291644509e-06 -3.7087286752211337e-06
-0.3515625 9.381333313346749e-06 -3.61135150056667e-06
-0.3359375 1.6721575701336363e-05 -1.2086646732222858e-06
-0.3203125 2.7267309587889045e-05 6.1878500836882295e-06
-0.33984375 1.4595873504419953e-05 -2.1460259114120853e-06
-0.33203125 1.9052089986406232e-05 3.1839351041565205e-08
-0.32421875 2.433055712625435e-05 3.6604330944692763e-06
-0.31640625 3.0383716054430956e-05 9.29836857837945e-06
-0.296875 4.734793480947765e-05 3.7213344051585254e-05
-0.265625 5.174605787268193e-05 0.0001593124088274847
-0.3046875 4.0503746849109014e-05 2.310831825164901e-05
-0.2890625 5.341065351247133e-05 5.6531056143651256e-05
-0.30859375 3.704468382428452e-05 1.7650166874188837e-05
-0.30078125 4.396643480219453e-05 2.9584056865757996e-05
-0.310546875 3.5337676548306876e-05 1.526324668275775e-05
-0.306640625 3.8769249746613135e-05 2.0260106202362377e-05
-0.302734375 4.223944949782253e-05 2.621075256123935e-05
-0.298828125 4.567347696772047e-05 3.3245575583831605e-05
-0.29296875 5.054073080692643e-05 4.614315736158145e-05
-0.28515625 5.57924402224973e-05 6.854435810613059e-05
-0.2734375 5.7781840800534686e-05 0.00011612456698973912
-0.2578125 3.583073324753351e-05 0.00021333259085945001
-0.27734375 5.824475680052981e-05 9.815681178729974e-05
-0.26953125 5.5751120312477695e-05 0.0001364488528471368
-0.279296875 5.799827468442722e-05 8.999829932013049e-05
-0.275390625 5.818636166094964e-05 0.00010685775912861888
-0.2802734375 5.777266137393977e-05 8.61151427478675e-05
-0.2783203125 5.8157182422328497e-05 9.401121524197225e-05
-0.2763671875 5.8256164847707756e-05 0.00010243801642885126
-0.2744140625 5.8030083511060824e-05 0.0001114189683798408
-0.271484375 5.6986330684092406e-05 0.00012598056787614304
-0.267578125 5.40234094883928e-05 0.00014755210438286348
-0.26171875 4.5290601768841336e-05 0.00018488825916202262
-0.25390625 2.2725483834853648e-05 0.0002447759737382874
-0.263671875 4.885732503327399e-05 0.00017175104671258355
-0.259765625 4.0974133078432745e-05 0.00019874298847315027
-0.255859375 2.9777493630988126e-05 0.00022867251922666125
-0.251953125 1.4579447133370157e-05 0.0002616535178074879
-0.1875 -0.0019836436870997033 0.0008581627719033444
-0.0625 0.04838951554526859 -0.1199745781907324
-0.21875 -0.0004205377244676382 0.0006534042002816734
-0.15625 -0.00591201954988746 -0.0010899396124702367
-0.234375 -0.00012721684483486478 0.00044820838439380543
-0.203125 -0.0009881537592077191 0.0008384378341299543
-0.2421875 -4.637720444191026e-05 0.0003577812426518781
-0.2265625 -0.00024765965005388296 0.0005483585162741745
-0.24609375 -1.7476807409750583e-05 0.0003169876474537501
-0.23828125 -8.254979393576107e-05 0.0004015906620012274
-0.248046875 -5.409225368063788e-06 0.00029775737845688476
-0.244140625 -3.108894025893782e-05 0.00033699885932057946
-0.240234375 -6.34813880534472e-05 0.0003793192113437357
-0.236328125 -0.00010373953927430038 0.00042456621338261667
-0.23046875 -0.00018174617540330423 0.0004972967705318163
-0.22265625 -0.00032664033225273114 0.0006007024548146215
-0.2109375 -0.0006613252575810507 0.0007547409932021665
-0.1953125 -0.0014215371046949375 0.0008832547187146684
-0.21484375 -0.0005313704077359192 0.000705261105403912
-0.20703125 -0.0008127522579875744 0.0007999241196844574
-0.19921875 -0.0011901668265880917 0.0008673834291871978
-0.19140625 -0.0016850823722207818 0.0008818479517722609
-0.171875 -0.0035816031586767207 0.00040644137865927267
-0.140625 -0.008904069946035346 -0.0046086820404102865
-0.1796875 -0.0026968955156349062 0.0007193147453370968
-0.1640625 -0.004652260019892957 -0.00016130244088577306
-0.18359375 -0.0023200217168449127 0.0008062940681466291
-0.17578125 -0.003116720646911385 0.0005891496744748661
-0.16796875 -0.004093145499605531 0.0001604083769168319
-0.16015625 -0.005258945235145988 -0.0005727674866503335
-0.169921875 -0.0038314662267654787 0.00029207393717048364
-0.166015625 -0.004366732013014216 9.850286135602543e-06
-0.162109375 -0.004949699045495778 -0.00035486440208399466
-0.158203125 -0.0055798119481695165 -0.0008170656470300811
-0.1484375 -0.007344766256606968 -0.0025154999064078655
-0.1328125 -0.010498190421684577 -0.007578710254866482
-0.15234375 -0.006608806646633756 -0.0017307993444375023
-0.14453125 -0.008113063551307628 -0.00346650062759037
-0.154296875 -0.006255184351602253 -0.0013937015087485227
-0.150390625 -0.00697225778862993 -0.002103821319425382
-0.146484375 -0.007725402649485986 -0.00296871565066205
-0.142578125 -0.008506454206846174 -0.004012041491257443
-0.13671875 -0.009704787706481355 -0.005969434478481636
-0.12890625 -0.011262471180095449 -0.009469027513070194
-0.138671875 -0.009304176294489161 -0.005259925221249778
-0.134765625 -0.010103644856072997 -0.006741034357894711
-0.1396484375 -0.009103929747305929 -0.004927253109222965
-0.1376953125 -0.009504553382430338 -0.005607161333505028
-0.14013671875 -0.009003936138687123 -0.004766233485923196
-0.13916015625 -0.009204020298273198 -0.0050917978360757715
-0.13818359375 -0.009404365193028225 -0.005431693449025541
-0.13720703125 -0.009604706159624655 -0.005786388318712666
-0.1357421875 -0.00990458811804503 -0.006347227763839
-0.1337890625 -0.010301628754010767 -0.007151357460003422
-0.130859375 -0.01088554329933865 -0.008486607193754258
-0.126953125 -0.011625361427915723 -0.010530427320632774
-0.09375 -0.009570046977532888 -0.045514538458329444
-0.03125 0.2976239615521968 -0.20222105401295293
-0.109375 -0.013432360669638356 -0.02443919167033095
-0.078125 0.006822198321588911 -0.07726722281391785
-0.1171875 -0.013072136375602832 -0.017188090748426216
-0.1015625 -0.012514842586792897 -0.03376998014089801
-0.12109375 -0.012587313716755687 -0.014235257000073626
-0.11328125 -0.013374079722595897 -0.020575213364151735
-0.123046875 -0.012292489716270205 -0.012908727609496722
-0.119140625 -0.012849200888976831 -0.01566000546925528
-0.115234375 -0.013249511217518167 -0.018824728110165497
-0.111328125 -0.013437914719719828 -0.022444903065503678
-0.1162109375 -0.013166956295514207 -0.01799251110076411
-0.1142578125 -0.013318875199233448 -0.019685406137524262
-0.1123046875 -0.013414112245494395 -0.02149482110390702
-0.1103515625 -0.013444382075088352 -0.023426134562740657
-0.11279296875 -0.013396057527968309 -0.021031250110227977
-0.11181640625 -0.01342811018550428 -0.02196601062786072
-0.11083984375 -0.013443386233088762 -0.02293158287505652
-0.10986328125 -0.0134407565104976 -0.02392864265508587
-0.111083984375 -0.013441200947949648 -0.022687264267957395
-0.110595703125 -0.013444452648582903 -0.02317786945136934
-0.110107421875 -0.013443156198921074 -0.02367638877540495
-0.109619140625 -0.013437164302767663 -0.024182906766080776
-0.10546875 -0.01317452494428863 -0.02882317219497914
-0.09765625 -0.011352565075513054 -0.03932096374127401
-0.107421875 -0.013347984612812988 -0.026563485354832952
-0.103515625 -0.012900838016883255 -0.031223588383628837
-0.1083984375 -0.013400646705841547 -0.025484750322923053
-0.1064453125 -0.013273065394551028 -0.027676069477922553
-0.10888671875 -0.013419042498084724 -0.024957866088898373
-0.10791015625 -0.013377014715991679 -0.026019928684814574
-0.10693359375 -0.01331339108936571 -0.027115504347656756
-0.10595703125 -0.013226835279642041 -0.02824526432471399
-0.1044921875 -0.013050942325089972 -0.030005458645865957
-0.1025390625 -0.012722672130179708 -0.03247821407765572
-0.099609375 -0.012003462130171139 -0.03646746095165875
-0.095703125 -0.010546903014902582 -0.04233518757703709
-0.1005859375 -0.012275683267939166 -0.03509952127807104
-0.0986328125 -0.011696379289671415 -0.037874409762454674
-0.0966796875 -0.010970078052576616 -0.040807702548376026
-0.0947265625 -0.01008094895035035 -0.04390395995761295
-0.0859375 -0.003577066374312876 -0.05995720610389388
-0.0703125 0.023394695297059866 -0.09740273774943531
-0.08984375 -0.007030739225388035 -0.052384379653484116
-0.08203125 0.0009717933272671891 -0.06825009009319002
-0.091796875 -0.008404321871550326 -0.04886306373325303
-0.087890625 -0.005428928387532561 -0.05608159155236691
-0.0927734375 -0.009011948256100022 -0.047167417278936016
-0.0908203125 -0.007744752695866481 -0.05060191581653742
-0.0888671875 -0.006259691397460516 -0.05421082682257391
-0.0869140625 -0.004535676388508892 -0.05799696778523255
-0.083984375 -0.0014518065890248752 -0.06401303509225564
-0.080078125 0.0037203442123430698 -0.07266846743949402
-0.0849609375 -0.0025501318497629295 -0.061962510516053615
-0.0830078125 -0.00027892236506911553 -0.06610888045202172
-0.0810546875 0.0023037195518304065 -0.07043664655926758
-0.0791015625 0.0052252663310704784 -0.07494540119619836
-0.07421875 0.014208368307754122 -0.08699605655885646
-0.06640625 0.03467797989555283 -0.10842673738688194
-0.076171875 0.010307522095244999 -0.08204423478334652
-0.072265625 0.018558747095506683 -0.09211775523707245
-0.0771484375 0.008514968252066315 -0.07963362926463127
-0.0751953125 0.012203925961081108 -0.0844985659481679
-0.0732421875 0.016325162126505966 -0.0895360423077842
-0.0712890625 0.020913691697670527 -0.09474031797559768
-0.068359375 0.028754343472485656 -0.10284256271774306
-0.064453125 0.04120811073364066 -0.1141424987792945
-0.0693359375 0.026006590168220937 -0.10010390015921418
-0.0673828125 0.031643059174955676 -0.10561734814117592
-0.0654296875 0.03786448868717502 -0.11126906243109073
-0.0634765625 0.04471451495973249 -0.11704505770229895
-0.046875 0.13544269085973223 -0.16794126218836575
-0.015625 0.573027312586011 -0.17819455380769217
-0.0546875 0.08460562901964984 -0.1440583045589173
-0.0390625 0.20491785622668027 -0.18878981274933468
-0.05859375 0.06489692469538766 -0.13191255073258693
-0.05078125 0.10795981047965095 -0.15617119496872084
-0.060546875 0.05626929713355234 -0.1259049481235515
-0.056640625 0.07432426910033695 -0.1379730068399056
-0.0615234375 0.05223907333472874 -0.1229287186207446
-0.0595703125 0.06048644488179461 -0.12890053765141526
-0.0576171875 0.06950729576478988 -0.13493783390768097
-0.0556640625 0.07935470811311242 -0.14101445209152716
-0.052734375 0.0957977465041717 -0.15013646655592228
-0.048828125 0.12115344648868273 -0.1621214929979881
-0.0537109375 0.09008420105825249 -0.14710044055850205
-0.0517578125 0.10175374047032458 -0.15316170753070027
-0.0498046875 0.11442373579460806 -0.15915965447484287
-0.0478515625 0.12815702224416115 -0.16505078566109366
-0.04296875 0.16757592393802193 -0.1789767176716283
-0.03515625 0.24806036862544706 -0.19678096856848482
-0.044921875 0.15089394732483255 -0.17357887442333328
-0.041015625 0.18555954796567467 -0.18407071454410934
-0.0458984375 0.1430188264508199 -0.1707862929223396
-0.0439453125 0.1590767135127881 -0.17631161464397863
-0.0419921875 0.17640051320190203 -0.18156596803156738
-0.0400390625 0.19506222290672562 -0.18648185372882414
-0.037109375 0.22572585815376237 -0.1930554465746808
-0.033203125 0.2719998073788076 -0.19987105065841504
-0.0380859375 0.2151358846878709 -0.1909845318923313
-0.0361328125 0.2366974336079655 -0.1949914688727684
-0.0341796875 0.25982451426848574 -0.19841175370657793
-0.0322265625 0.2845962622361442 -0.20114548368756116
-0.0234375 0.4185944753731119 -0.20176364500301028
-0.0078125 0.7657956291541204 -0.11874292788131767
-0.02734375 0.3542506886385327 -0.2042317109922232
-0.01953125 0.49130826864722643 -0.19357282358813596
-0.029296875 0.32501370761819615 -0.20371636703726645
-0.025390625 0.3854169423839261 -0.20363041283536712
-0.021484375 0.4538647772176638 -0.19846963197663092
-0.017578125 0.5310036748661198 -0.18688303507652976
-0.01171875 0.6643474573340336 -0.15391542302016642
-0.00390625 0.8777727633927772 -0.07036976964333379
-0.013671875 0.617452271954462 -0.1672852120160027
-0.009765625 0.713776403313089 -0.13782717194728555
-0.005859375 0.8204516872783142 -0.09636433217560905
-0.001953125 0.9377211296324115 -0.04039975799043711
-0.0068359375 0.7927916799302601 -0.1079849328717842
-0.0048828125 0.8487786329834519 -0.08384020395777905
-0.00732421875 0.7792109134839229 -0.11346926092940099
-0.00634765625 0.806538458087498 -0.1022849773259603
-0.00537109375 0.8345316903874216 -0.09021783320185911
-0.00439453125 0.863192456509461 -0.07722603849444909
-0.0029296875 0.9074280930238622 -0.05590739422474932
-0.0009765625 0.9687866675467637 -0.023712409114380068
-0.00341796875 0.8925186078237675 -0.0632656059386843
-0.00244140625 0.9224976053423289 -0.0482882849048517
-0.00146484375 0.9531006647422867 -0.0322273408244561
-0.00048828125 0.9859579059916954 -0.01425383389140946
-0.001708984375 0.9453895576702063 -0.036350542028432964
-0.001220703125 0.9608758056275645 -0.028022390223426247
-0.0018310546875 0.941550497735169 -0.03838413649545429
-0.0015869140625 0.9492390681594006 -0.03429850793299655
-0.0013427734375 0.9569775728101801 -0.030135932081387786
-0.0010986328125 0.9648060826808493 -0.025883319637339933
-0.000732421875 0.9770300518577536 -0.019216551606128764
-0.000244140625 0.9951745599268769 -0.008063317642994726
-0.0008544921875 0.9728469390161065 -0.02149770875918465
-0.0006103515625 0.981388745618841 -0.01682675849372495
-0.0003662109375 0.9906695484383683 -0.011380435308322492
-0.0001220703125 0.9986531968681501 -0.0042236078056918204
-0.00042724609375 0.9883084263417978 -0.012863624337670174
-0.00030517578125 0.9929870358777695 -0.00978550827570376
-0.000457763671875 0.9871295227959054 -0.013569163099849759
-0.000396728515625 0.9894903712482495 -0.012134849463162465
-0.0004730224609375 0.9865425920473042 -0.01391396239758728
-0.0004425048828125 0.9877182955243212 -0.01321914847391276
-0.0004119873046875 0.9888993419402536 -0.012502291774944897
-0.0003814697265625 0.9900807371448269 -0.011760996436219523
-0.000335693359375 0.9918383278414921 -0.01059803981021177
-0.000274658203125 0.9941038072747365 -0.008941029553843639
-0.00018310546875 0.9971117306269524 -0.006206856453012588
-6.103515625e-05 0.9996528906168181 -0.0021398107252115594
-0.000213623046875 0.9961831462343719 -0.007151808635176813
-0.000152587890625 0.9979414267716811 -0.0052299047011325
-9.1552734375e-05 0.9992289707217112 -0.003191874354906763
-3.0517578125e-05 0.9999125415340008 -0.0010735541358523441
0.0625 0.04838951554526859 0.1199745781907324
0.1875 -0.0019836436870997033 -0.0008581627719033444
0.03125 0.2976239615521968 0.20222105401295293
0.09375 -0.009570046977532888 0.045514538458329444
0.015625 0.573027312586011 0.17819455380769217
0.046875 0.13544269085973223 0.16794126218836575
0.0078125 0.7657956291541204 0.11874292788131767
0.0234375 0.4185944753731119 0.20176364500301028
0.00390625 0.8777727633927772 0.07036976964333379
0.01171875 0.6643474573340336 0.15391542302016642
0.001953125 0.9377211296324115 0.04039975799043711
0.005859375 0.8204516872783142 0.09636433217560905
0.0009765625 0.9687866675467637 0.023712409114380068
0.0029296875 0.9074280930238622 0.05590739422474932
0.00048828125 0.9859579059916954 0.01425383389140946
0.00146484375 0.9531006647422867 0.0322273408244561
0.000244140625 0.9951745599268769 0.008063317642994726
0.000732421875 0.9770300518577536 0.019216551606128764
0.0001220703125 0.9986531968681501 0.0042236078056918204
0.0003662109375 0.9906695484383683 0.011380435308322492
6.103515625e-05 0.9996528906168181 0.0021398107252115594
0.00018310546875 0.9971117306269524 0.006206856453012588
3.0517578125e-05 0.9999125415340008 0.0010735541358523441
9.1552734375e-05 0.9992289707217112 0.003191874354906763
0.000152587890625 0.9979414267716811 0.0052299047011325
0.000213623046875 0.9961831462343719 0.007151808635176813
0.00030517578125 0.9929870358777695 0.00978550827570376
0.00042724609375 0.9883084263417978 0.012863624337670174
0.000274658203125 0.9941038072747365 0.008941029553843639
0.000335693359375 0.9918383278414921 0.01059803981021177
0.000396728515625 0.9894903712482495 0.012134849463162465
0.000457763671875 0.9871295227959054 0.013569163099849759
0.0003814697265625 0.9900807371448269 0.011760996436219523
0.0004119873046875 0.9888993419402536 0.012502291774944897
0.0004425048828125 0.9877182955243212 0.01321914847391276
0.0004730224609375 0.9865425920473042 0.01391396239758728
0.0006103515625 0.981388745618841 0.01682675849372495
0.0008544921875 0.9728469390161065 0.02149770875918465
0.001220703125 0.9608758056275645 0.028022390223426247
0.001708984375 0.9453895576702063 0.036350542028432964
0.0010986328125 0.9648060826808493 0.025883319637339933
0.0013427734375 0.9569775728101801 0.030135932081387786
0.0015869140625 0.9492390681594006 0.03429850793299655
0.0018310546875 0.941550497735169 0.03838413649545429
0.00244140625 0.9224976053423289 0.0482882849048517
0.00341796875 0.8925186078237675 0.0632656059386843
0.0048828125 0.8487786329834519 0.08384020395777905
0.0068359375 0.7927916799302601 0.1079849328717842
0.00439453125 0.863192456509461 0.07722603849444909
0.00537109375 0.8345316903874216 0.09021783320185911
0.00634765625 0.806538458087498 0.1022849773259603
0.00732421875 0.7792109134839229 0.11346926092940099
0.009765625 0.713776403313089 0.13782717194728555
0.013671875 0.617452271954462 0.1672852120160027
0.01953125 0.49130826864722643 0.19357282358813596
0.02734375 0.3542506886385327 0.2042317109922232
0.017578125 0.5310036748661198 0.18688303507652976
0.021484375 0.4538647772176638 0.19846963197663092
0.025390625 0.3854169423839261 0.20363041283536712
0.029296875 0.32501370761819615 0.20371636703726645
0.0390625 0.20491785622668027 0.18878981274933468
0.0546875 0.08460562901964984 0.1440583045589173
0.03515625 0.24806036862544706 0.19678096856848482
0.04296875 0.16757592393802193 0.1789767176716283
0.033203125 0.2719998073788076 0.19987105065841504
0.037109375 0.22572585815376237 0.1930554465746808
0.0322265625 0.2845962622361442 0.20114548368756116
0.0341796875 0.25982451426848574 0.19841175370657793
0.0361328125 0.2366974336079655 0.1949914688727684
0.0380859375 0.2151358846878709 0.1909845318923313
0.041015625 0.18555954796567467 0.18407071454410934
0.044921875 0.15089394732483255 0.17357887442333328
0.0400390625 0.19506222290672562 0.18648185372882414
0.0419921875 0.17640051320190203 0.18156596803156738
0.0439453125 0.1590767135127881 0.17631161464397863
0.0458984375 0.1430188264508199 0.1707862929223396
0.05078125 0.10795981047965095 0.15617119496872084
0.05859375 0.06489692469538766 0.13191255073258693
0.048828125 0.12115344648868273 0.1621214929979881
0.052734375 0.0957977465041717 0.15013646655592228
0.0478515625 0.12815702224416115 0.16505078566109366
0.0498046875 0.11442373579460806 0.15915965447484287
0.0517578125 0.10175374047032458 0.15316170753070027
0.0537109375 0.09008420105825249 0.14710044055850205
0.056640625 0.07432426910033695 0.1379730068399056
0.060546875 0.05626929713355234 0.1259049481235515
0.0556640625 0.07935470811311242 0.14101445209152716
0.0576171875 0.06950729576478988 0.13493783390768097
0.0595703125 0.06048644488179461 0.12890053765141526
0.0615234375 0.05223907333472874 0.1229287186207446
0.078125 0.006822198321588911 0.07726722281391785
0.109375 -0.013432360669638356 0.02443919167033095
0.0703125 0.023394695297059866 0.09740273774943531
0.0859375 -0.003577066374312876 0.05995720610389388
0.06640625 0.03467797989555283 0.10842673738688194
0.07421875 0.014208368307754122 0.08699605655885646
0.064453125 0.04120811073364066 0.1141424987792945
0.068359375 0.028754343472485656 0.10284256271774306
0.0634765625 0.04471451495973249 0.11704505770229895
0.0654296875 0.03786448868717502 0.11126906243109073
0.0673828125 0.031643059174955676 0.10561734814117592
0.0693359375 0.026006590168220937 0.10010390015921418
0.072265625 0.018558747095506683 0.09211775523707245
0.076171875 0.010307522095244999 0.08204423478334652
0.0712890625 0.020913691697670527 0.09474031797559768
0.0732421875 0.016325162126505966 0.0895360423077842
0.0751953125 0.012203925961081108 0.0844985659481679
0.0771484375 0.008514968252066315 0.07963362926463127
0.08203125 0.0009717933272671891 0.06825009009319002
0.08984375 -0.007030739225388035 0.052384379653484116
0.080078125 0.0037203442123430698 0.07266846743949402
0.083984375 -0.0014518065890248752 0.06401303509225564
0.0791015625 0.0052252663310704784 0.07494540119619836
0.0810546875 0.0023037195518304065 0.07043664655926758
0.0830078125 -0.00027892236506911553 0.06610888045202172
0.0849609375 -0.0025501318497629295 0.061962510516053615
0.087890625 -0.005428928387532561 0.05608159155236691
0.091796875 -0.008404321871550326 0.04886306373325303
0.0869140625 -0.004535676388508892 0.05799696778523255
0.0888671875 -0.006259691397460516 0.05421082682257391
0.0908203125 -0.007744752695866481 0.05060191581653742
0.0927734375 -0.009011948256100022 0.047167417278936016
0.1015625 -0.012514842586792897 0.03376998014089801
0.1171875 -0.013072136375602832 0.017188090748426216
0.09765625 -0.011352565075513054 0.03932096374127401
0.10546875 -0.01317452494428863 0.02882317219497914
0.095703125 -0.010546903014902582 0.04233518757703709
0.099609375 -0.012003462130171139 0.03646746095165875
0.0947265625 -0.01008094895035035 0.04390395995761295
0.0966796875 -0.010970078052576616 0.040807702548376026
0.0986328125 -0.011696379289671415 0.037874409762454674
0.1005859375 -0.012275683267939166 0.03509952127807104
0.103515625 -0.012900838016883255 0.031223588383628837
0.107421875 -0.013347984612812988 0.026563485354832952
0.1025390625 -0.012722672130179708 0.03247821407765572
0.1044921875 -0.013050942325089972 0.030005458645865957
0.1064453125 -0.013273065394551028 0.027676069477922553
0.1083984375 -0.013400646705841547 0.025484750322923053
0.10595703125 -0.013226835279642041 0.02824526432471399
0.10693359375 -0.01331339108936571 0.027115504347656756
0.10791015625 -0.013377014715991679 0.026019928684814574
0.10888671875 -0.013419042498084724 0.024957866088898373
0.11328125 -0.013374079722595897 0.020575213364151735
0.12109375 -0.012587313716755687 0.014235257000073626
0.111328125 -0.013437914719719828 0.022444903065503678
0.115234375 -0.013249511217518167 0.018824728110165497
0.1103515625 -0.013444382075088352 0.023426134562740657
0.1123046875 -0.013414112245494395 0.02149482110390702
0.10986328125 -0.0134407565104976 0.02392864265508587
0.11083984375 -0.013443386233088762 0.02293158287505652
0.109619140625 -0.013437164302767663 0.024182906766080776
0.110107421875 -0.013443156198921074 0.02367638877540495
0.110595703125 -0.013444452648582903 0.02317786945136934
0.111083984375 -0.013441200947949648 0.022687264267957395
0.11181640625 -0.01342811018550428 0.02196601062786072
0.11279296875 -0.013396057527968309 0.021031250110227977
0.1142578125 -0.013318875199233448 0.019685406137524262
0.1162109375 -0.013166956295514207 0.01799251110076411
0.119140625 -0.012849200888976831 0.01566000546925528
0.123046875 -0.012292489716270205 0.012908727609496722
0.15625 -0.00591201954988746 0.0010899396124702367
0.21875 -0.0004205377244676382 -0.0006534042002816734
0.140625 -0.008904069946035346 0.0046086820404102865
0.171875 -0.0035816031586767207 -0.00040644137865927267
0.1328125 -0.010498190421684577 0.007578710254866482
0.1484375 -0.007344766256606968 0.0025154999064078655
0.12890625 -0.011262471180095449 0.009469027513070194
0.13671875 -0.009704787706481355 0.005969434478481636
0.126953125 -0.011625361427915723 0.010530427320632774
0.130859375 -0.01088554329933865 0.008486607193754258
0.134765625 -0.010103644856072997 0.006741034357894711
0.138671875 -0.009304176294489161 0.005259925221249778
0.1337890625 -0.010301628754010767 0.007151357460003422
0.1357421875 -0.00990458811804503 0.006347227763839
0.1376953125 -0.009504553382430338 0.005607161333505028
0.1396484375 -0.009103929747305929 0.004927253109222965
0.13720703125 -0.009604706159624655 0.005786388318712666
0.13818359375 -0.009404365193028225 0.005431693449025541
0.13916015625 -0.009204020298273198 0.0050917978360757715
0.14013671875 -0.009003936138687123 0.004766233485923196
0.14453125 -0.008113063551307628 0.00346650062759037
0.15234375 -0.006608806646633756 0.0017307993444375023
0.142578125 -0.008506454206846174 0.004012041491257443
0.146484375 -0.007725402649485986 0.00296871565066205
0.150390625 -0.00697225778862993 0.002103821319425382
0.154296875 -0.006255184351602253 0.0013937015087485227
0.1640625 -0.004652260019892957 0.00016130244088577306
0.1796875 -0.0026968955156349062 -0.0007193147453370968
0.16015625 -0.005258945235145988 0.0005727674866503335
0.16796875 -0.004093145499605531 -0.0001604083769168319
0.158203125 -0.0055798119481695165 0.0008170656470300811
0.162109375 -0.004949699045495778 0.00035486440208399466
0.166015625 -0.004366732013014216 -9.850286135602543e-06
0.169921875 -0.0038314662267654787 -0.00029207393717048364
0.17578125 -0.003116720646911385 -0.0005891496744748661
0.18359375 -0.0023200217168449127 -0.0008062940681466291
0.203125 -0.0009881537592077191 -0.0008384378341299543
0.234375 -0.00012721684483486478 -0.00044820838439380543
0.1953125 -0.0014215371046949375 -0.0008832547187146684
0.2109375 -0.0006613252575810507 -0.0007547409932021665
0.19140625 -0.0016850823722207818 -0.0008818479517722609
0.19921875 -0.0011901668265880917 -0.0008673834291871978
0.20703125 -0.0008127522579875744 -0.0007999241196844574
0.21484375 -0.0005313704077359192 -0.000705261105403912
0.2265625 -0.00024765965005388296 -0.0005483585162741745
0.2421875 -4.637720444191026e-05 -0.0003577812426518781
0.22265625 -0.00032664033225273114 -0.0006007024548146215
0.23046875 -0.00018174617540330423 -0.0004972967705318163
0.23828125 -8.254979393576107e-05 -0.0004015906620012274
0.24609375 -1.7476807409750583e-05 -0.0003169876474537501
0.236328125 -0.00010373953927430038 -0.00042456621338261667
0.240234375 -6.34813880534472e-05 -0.0003793192113437357
0.244140625 -3.108894025893782e-05 -0.00033699885932057946
0.248046875 -5.409225368063788e-06 -0.00029775737845688476
0.3125 3.3654850027949e-05 -1.3084782467694322e-05
0.4375 -2.464709538749846e-07 5.50625278565102e-07
0.28125 5.7484771694056056e-05 -8.235883392175237e-05
0.34375 1.2669583853260503e-05 2.83065231799751e-06
0.265625 5.174605787268193e-05 -0.0001593124088274847
0.296875 4.734793480947765e-05 -3.7213344051585254e-05
0.2578125 3.583073324753351e-05 -0.00021333259085945001
0.2734375 5.7781840800534686e-05 -0.00011612456698973912
0.25390625 2.2725483834853648e-05 -0.0002447759737382874
0.26171875 4.5290601768841336e-05 -0.00018488825916202262
0.251953125 1.4579447133370157e-05 -0.0002616535178074879
0.255859375 2.9777493630988126e-05 -0.00022867251922666125
0.259765625 4.0974133078432745e-05 -0.00019874298847315027
0.263671875 4.885732503327399e-05 -0.00017175104671258355
0.26953125 5.5751120312477695e-05 -0.0001364488528471368
0.27734375 5.824475680052981e-05 -9.815681178729974e-05
0.267578125 5.40234094883928e-05 -0.00014755210438286348
0.271484375 5.6986330684092406e-05 -0.00012598056787614304
0.275390625 5.818636166094964e-05 -0.00010685775912861888
0.279296875 5.799827468442722e-05 -8.999829932013049e-05
0.2744140625 5.8030083511060824e-05 -0.0001114189683798408
0.2763671875 5.8256164847707756e-05 -0.00010243801642885126
0.2783203125 5.8157182422328497e-05 -9.401121524197225e-05
0.2802734375 5.777266137393977e-05 -8.61151427478675e-05
0.2890625 5.341065351247133e-05 -5.6531056143651256e-05
0.3046875 4.0503746849109014e-05 -2.310831825164901e-05
0.28515625 5.57924402224973e-05 -6.854435810613059e-05
0.29296875 5.054073080692643e-05 -4.614315736158145e-05
0.30078125 4.396643480219453e-05 -2.9584056865757996e-05
0.30859375 3.704468382428452e-05 -1.7650166874188837e-05
0.298828125 4.567347696772047e-05 -3.3245575583831605e-05
0.302734375 4.223944949782253e-05 -2.621075256123935e-05
0.306640625 3.8769249746613135e-05 -2.0260106202362377e-05
0.310546875 3.5337676548306876e-05 -1.526324668275775e-05
0.328125 2.1589310438587362e-05 -1.633066745764414e-06
0.359375 6.773881791917935e-06 3.834702112078825e-06
0.3203125 2.7267309587889045e-05 -6.1878500836882295e-06
0.3359375 1.6721575701336363e-05 1.2086646732222858e-06
0.31640625 3.0383716054430956e-05 -9.29836857837945e-06
0.32421875 2.433055712625435e-05 -3.6604330944692763e-06
0.33203125 1.9052089986406232e-05 -3.1839351041565205e-08
0.33984375 1.4595873504419953e-05 2.1460259114120853e-06
0.3515625 9.381333313346749e-06 3.61135150056667e-06
0.3671875 4.751356291644509e-06 3.7087286752211337e-06
0.40625 2.8346615310244356e-07 1.65386942585791e-06
0.46875 -1.838401736005711e-07 1.1508030393728643e-07
0.390625 1.2550541021310186e-06 2.501294496750002e-06
0.421875 -1.2600029028844877e-07 9.982006629140456e-07
0.3828125 2.0783992687140007e-06 2.9566321964708733e-06
0.3984375 6.763152350919934e-07 2.058749969451255e-06
0.4140625 2.870182496919368e-08 1.2990127679716324e-06
0.4296875 -2.1022019087126435e-07 7.501810684537242e-07
0.453125 -2.3747401106517825e-07 2.7285301434833493e-07
0.484375 -1.2554117661300696e-07 3.393414499839455e-08
0.4453125 -2.51502515334187e-07 3.9365319291886824e-07
0.4609375 -2.1296785177590208e-07 1.819286955933721e-07
0.4765625 -1.5391554045080267e-07 6.719846424149007e-08
0.4921875 -1.0001941080240237e-07 1.1688970263756326e-08
-0.37109375 3.928918504120788e-06 -3.563056745570166e-06
-0.36328125 5.695646145387754e-06 -3.8048822347448722e-06
-0.35546875 7.998359715579321e-06 -3.7781175778150287e-06
-0.34765625 1.0934696472948498e-05 -3.306429847489136e-06
-0.201171875 -0.0010856644172335622 0.0008543105328759522
-0.197265625 -0.0013020073873835018 0.000877198631034795
-0.193359375 -0.0015491101767896173 0.0008850037213938433
-0.189453125 -0.0018298091764175689 0.0008731366979017477
-0.1943359375 -0.0014842960021182764 0.000884703757837056
-0.1923828125 -0.0016160241362287349 0.0008840783201058302
-0.19482421875 -0.0014526624244262762 0.0008841182311799315
-0.19384765625 -0.0015164433984277245 0.0008850020657300218
-0.19287109375 -0.0015823019015816543 0.0008846990876064908
-0.19189453125 -0.001650282441246244 0.0008831313642715702
-0.1904296875 -0.001756329297179019 0.0008782295945341567
-0.1884765625 -0.0019055660561594612 0.0008664790715517014
-0.185546875 -0.0021469342364855326 0.0008361589161203698
-0.181640625 -0.002503236584473574 0.0007676694871855687
-0.177734375 -0.0029012976864292547 0.000660183588684468
-0.173828125 -0.00334341575808654 0.0005050021922660167
-0.0302734375 0.3110930467676249 -0.20308311836586163
-0.0283203125 0.33939617093459296 -0.20410480141271475
-0.03076171875 0.30430269506849866 -0.20267971541233273
-0.02978515625 0.31799629179435973 -0.20342932816215592
-0.02880859375 0.33214657366479555 -0.20394221346058944
-0.02783203125 0.3467637816082355 -0.2042020196551948
-0.0263671875 0.36958752489575036 -0.20407964989326252
-0.0244140625 0.4017491876306803 -0.20286501060540535
-0.02685546875 0.36185817532858483 -0.20419167152421258
-0.02587890625 0.3774400200210904 -0.20389334652051117
-0.02490234375 0.3935195721811203 -0.20328845049661642
-0.02392578125 0.4101070644592595 -0.2023575929100978
-0.0224609375 0.4359629718857381 -0.20030568326608864
-0.0205078125 0.4723099062717295 -0.19623311044717898
-0.0185546875 0.51086964715193 -0.19046453425542922
-0.0166015625 0.5517198106066633 -0.1828021197499095
-0.0146484375 0.5949352099766844 -0.17303204482170376
-0.0126953125 0.6405869735622847 -0.16092355521777388
-0.0107421875 0.6887414888874446 -0.14622797991779674
-0.0087890625 0.7394590364310099 -0.12867768987746447
0.0087890625 0.7394590364310099 0.12867768987746447
0.0107421875 0.6887414888874446 0.14622797991779674
0.0126953125 0.6405869735622847 0.16092355521777388
0.0146484375 0.5949352099766844 0.17303204482170376
0.0166015625 0.5517198106066633 0.1828021197499095
0.0185546875 0.51086964715193 0.19046453425542922
0.0205078125 0.4723099062717295 0.19623311044717898
0.0224609375 0.4359629718857381 0.20030568326608864
0.0244140625 0.4017491876306803 0.20286501060540535
0.0263671875 0.36958752489575036 0.20407964989326252
0.02392578125 0.4101070644592595 0.2023575929100978
0.02490234375 0.3935195721811203 0.20328845049661642
0.02587890625 0.3774400200210904 0.20389334652051117
0.02685546875 0.36185817532858483 0.20419167152421258
0.0283203125 0.33939617093459296 0.20410480141271475
0.0302734375 0.3110930467676249 0.20308311836586163
0.02783203125 0.3467637816082355 0.2042020196551948
0.02880859375 0.33214657366479555 0.20394221346058944
0.02978515625 0.31799629179435973 0.20342932816215592
0.03076171875 0.30430269506849866 0.20267971541233273
0.173828125 -0.00334341575808654 -0.0005050021922660167
0.177734375 -0.0029012976864292547 -0.000660183588684468
0.181640625 -0.002503236584473574 -0.0007676694871855687
0.185546875 -0.0021469342364855326 -0.0008361589161203698
0.189453125 -0.0018298091764175689 -0.0008731366979017477
0.193359375 -0.0015491101767896173 -0.0008850037213938433
0.1884765625 -0.0019055660561594612 -0.0008664790715517014
0.1904296875 -0.001756329297179019 -0.0008782295945341567
0.1923828125 -0.0016160241362287349 -0.0008840783201058302
0.1943359375 -0.0014842960021182764 -0.000884703757837056
0.19189453125 -0.001650282441246244 -0.0008831313642715702
0.19287109375 -0.0015823019015816543 -0.0008846990876064908
0.19384765625 -0.0015164433984277245 -0.0008850020657300218
0.19482421875 -0.0014526624244262762 -0.0008841182311799315
0.197265625 -0.0013020073873835018 -0.000877198631034795
0.201171875 -0.0010856644172335622 -0.0008543105328759522
0.34765625 1.0934696472948498e-05 3.306429847489136e-06
0.35546875 7.998359715579321e-06 3.7781175778150287e-06
0.36328125 5.695646145387754e-06 3.8048822347448722e-06
0.37109375 3.928918504120788e-06 3.563056745570166e-06


==> swift_payoff_short.txt <==
Strike Method Price Error Time
0.6799999999999999 Reference 0.31999999999986883 0 881.265µs
0.6799999999999999 CosK 0.32000000000000006 1.312283615106935e-13 3.095µs
0.6799999999999999 CosF 0.3200000000000001 1.3128387266192476e-13 16.607µs
0.6799999999999999 New 0.32000000000000006 1.312283615106935e-13 115.543µs
0.6799999999999999 Classic 0.32000000000000006 1.312283615106935e-13 117.269µs
0.6864 Reference 0.31360000000011723 0 792.877µs
0.6864 CosK 0.3136 -1.1723955140041653e-13 1.778µs
0.6864 CosF 0.3136 -1.1723955140041653e-13 14.518µs
0.6864 New 0.3136 -1.1723955140041653e-13 118.856µs
0.6864 Classic 0.3136 -1.1723955140041653e-13 116.649µs
0.6928000000000001 Reference 0.3072000000001328 0 847.109µs
0.6928000000000001 CosK 0.3071999999999999 -1.3289369604763124e-13 1.706µs
0.6928000000000001 CosF 0.3071999999999999 -1.3289369604763124e-13 13.622µs
0.6928000000000001 New 0.3071999999999999 -1.3289369604763124e-13 111.496µs
0.6928000000000001 Classic 0.3071999999999999 -1.3289369604763124e-13 109.687µs
0.6992 Reference 0.3008000000001366 0 808.519µs
0.6992 CosK 0.30079999999999996 -1.3666845433135677e-13 1.655µs
0.6992 CosF 0.30079999999999996 -1.3666845433135677e-13 17.584µs
0.6992 New 0.30079999999999996 -1.3666845433135677e-13 112.082µs
0.6992 Classic 0.30079999999999996 -1.3666845433135677e-13 109.94µs
0.7056 Reference 0.29440000000012967 0 800.877µs
0.7056 CosK 0.2944 -1.2967404927621828e-13 1.569µs
0.7056 CosF 0.2943999999999999 -1.297850715786808e-13 16.975µs
0.7056 New 0.2944 -1.2967404927621828e-13 110.587µs
0.7056 Classic 0.2944 -1.2967404927621828e-13 112.855µs
0.712 Reference 0.2880000000001347 0 802.061µs
0.712 CosK 0.28800000000000003 -1.346700528870315e-13 1.594µs
0.712 CosF 0.28800000000000003 -1.346700528870315e-13 21.114µs
0.712 New 0.28800000000000003 -1.346700528870315e-13 110.683µs
0.712 Classic 0.28800000000000003 -1.346700528870315e-13 109.624µs
0.7183999999999999 Reference 0.2816000000001466 0 826.452µs
0.7183999999999999 CosK 0.2816000000000001 -1.4654943925052066e-13 1.659µs
0.7183999999999999 CosF 0.2816000000000001 -1.4654943925052066e-13 11.658µs
0.7183999999999999 New 0.2816000000000001 -1.4654943925052066e-13 112.333µs
0.7183999999999999 Classic 0.2816000000000001 -1.4654943925052066e-13 110.195µs
0.7248 Reference 0.2752000000001116 0 774.161µs
0.7248 CosK 0.2752 -1.1157741397482823e-13 1.596µs
0.7248 CosF 0.27519999999999994 -1.1163292512605949e-13 12.423µs
0.7248 New 0.2752 -1.1157741397482823e-13 137.264µs
0.7248 Classic 0.2752 -1.1157741397482823e-13 151.145µs
0.7312000000000001 Reference 0.2688000000001832 0 1.022827ms
0.7312000000000001 CosK 0.26879999999999993 -1.8329782136561334e-13 3.034µs
0.7312000000000001 CosF 0.2688 -1.8324231021438209e-13 17.17µs
0.7312000000000001 New 0.26879999999999993 -1.8329782136561334e-13 143.892µs
0.7312000000000001 Classic 0.26879999999999993 -1.8329782136561334e-13 143.186µs
0.7376 Reference 0.26240000000007146 0 955.323µs
0.7376 CosK 0.26239999999999997 -7.149836278586008e-14 2.392µs
0.7376 CosF 0.2623999999999999 -7.155387393709134e-14 23.751µs
0.7376 New 0.26239999999999997 -7.149836278586008e-14 158.36µs
0.7376 Classic 0.26239999999999997 -7.149836278586008e-14 162.218µs
0.744 Reference 0.2559999999996685 0 1.011723ms
0.744 CosK 0.256 3.3151259515307174e-13 2.419µs
0.744 CosF 0.256 3.3151259515307174e-13 13.142µs
0.744 New 0.256 3.3151259515307174e-13 115.772µs
0.744 Classic 0.256 3.3151259515307174e-13 119.185µs
0.7504 Reference 0.24960000000002047 0 772.456µs
0.7504 CosK 0.24960000000000004 -2.042810365310288e-14 1.565µs
0.7504 CosF 0.24960000000000007 -2.040034807748725e-14 13.784µs
0.7504 New 0.24960000000000004 -2.042810365310288e-14 111.023µs
0.7504 Classic 0.24960000000000004 -2.042810365310288e-14 111.233µs
0.7568 Reference 0.24320000000029185 0 745.373µs
0.7568 CosK 0.24320000000000006 -2.9179436644710677e-13 5.933µs
0.7568 CosF 0.24319999999999992 -2.919331443251849e-13 11.887µs
0.7568 New 0.24319999999999997 -2.9187763317395365e-13 109.762µs
0.7568 Classic 0.24319999999999997 -2.9187763317395365e-13 107.804µs
0.7632 Reference 0.23679999999997248 0 734.972µs
0.7632 CosK 0.2368000000000001 2.761679773755077e-14 6.005µs
0.7632 CosF 0.23679999999999998 2.7505775435088253e-14 13.924µs
0.7632 New 0.2368 2.7533531010703882e-14 107.793µs
0.7632 Classic 0.2368 2.7533531010703882e-14 108.917µs
0.7696000000000001 Reference 0.23040000000033578 0 711.835µs
0.7696000000000001 CosK 0.23040000000000005 -3.3573144264664734e-13 6.051µs
0.7696000000000001 CosF 0.23039999999999994 -3.3584246494910985e-13 11.91µs
0.7696000000000001 New 0.23039999999999997 -3.358147093734942e-13 107.789µs
0.7696000000000001 Classic 0.23039999999999997 -3.358147093734942e-13 107.637µs
0.776 Reference 0.2239999999999467 0 738.244µs
0.776 CosK 0.2240000000000001 5.340172748447003e-14 5.946µs
0.776 CosF 0.224 5.331846075762314e-14 13.878µs
0.776 New 0.224 5.331846075762314e-14 109.354µs
0.776 Classic 0.224 5.331846075762314e-14 108.157µs
0.7824 Reference 0.2176000000003484 0 679.101µs
0.7824 CosK 0.21760000000000024 -3.481659405224491e-13 5.809µs
0.7824 CosF 0.21760000000000015 -3.48249207249296e-13 11.803µs
0.7824 New 0.21760000000000018 -3.4822145167368035e-13 107.846µs
0.7824 Classic 0.21760000000000015 -3.48249207249296e-13 110.381µs
0.7888 Reference 0.21119999999939387 0 655.644µs
0.7888 CosK 0.2112000000000008 6.069311719869575e-13 5.85µs
0.7888 CosF 0.2112000000000006 6.06736882957648e-13 22.876µs
0.7888 New 0.21120000000000072 6.068479052601106e-13 108.165µs
0.7888 Classic 0.21120000000000072 6.068479052601106e-13 107.721µs
0.7952 Reference 0.20480000000031628 0 680.994µs
0.7952 CosK 0.20480000000000284 -3.134437154272973e-13 5.839µs
0.7952 CosF 0.2048000000000028 -3.1347147100291295e-13 11.394µs
0.7952 New 0.20480000000000279 -3.134992265785286e-13 107.998µs
0.7952 Classic 0.20480000000000276 -3.135269821541442e-13 104.528µs
0.8016 Reference 0.19840000000003466 0 636.265µs
0.8016 CosK 0.19840000000001143 -2.32314167902814e-14 5.955µs
0.8016 CosF 0.19840000000001137 -2.328692794151266e-14 12.598µs
0.8016 New 0.19840000000001137 -2.328692794151266e-14 104.838µs
0.8016 Classic 0.19840000000001135 -2.3314683517128287e-14 106.672µs
0.808 Reference 0.19200000000028017 0 682.57µs
0.808 CosK 0.19200000000004488 -2.352840144936863e-13 5.739µs
0.808 CosF 0.1920000000000448 -2.353672812205332e-13 11.455µs
0.808 New 0.19200000000004483 -2.3533952564491756e-13 147.109µs
0.808 Classic 0.19200000000004486 -2.3531177006930193e-13 104.914µs
0.8144 Reference 0.18560000000029342 0 642.322µs
0.8144 CosK 0.18560000000017227 -1.211530875622202e-13 5.747µs
0.8144 CosF 0.1856000000001723 -1.2112533198660458e-13 17.163µs
0.8144 New 0.18560000000017224 -1.2118084313783584e-13 106.876µs
0.8144 Classic 0.18560000000017224 -1.2118084313783584e-13 122.646µs
0.8208 Reference 0.17920000000077763 0 593.773µs
0.8208 CosK 0.1792000000006409 -1.3672396548258803e-13 6.968µs
0.8208 CosF 0.17920000000064074 -1.368904989362818e-13 12.63µs
0.8208 New 0.17920000000064087 -1.3675172105820366e-13 103.305µs
0.8208 Classic 0.17920000000064085 -1.3677947663381929e-13 103.841µs
0.8271999999999999 Reference 0.17280000000253137 0 595.043µs
0.8271999999999999 CosK 0.1728000000023125 -2.188804693048496e-13 6.924µs
0.8271999999999999 CosF 0.17280000000231252 -2.1885271372923398e-13 14.577µs
0.8271999999999999 New 0.17280000000231246 -2.1890822488046524e-13 143.675µs
0.8271999999999999 Classic 0.17280000000231244 -2.1893598045608087e-13 128.851µs
0.8336 Reference 0.1664000000081528 0 837.197µs
0.8336 CosK 0.16640000000809102 -6.178391132038996e-14 10.294µs
0.8336 CosF 0.16640000000809096 -6.183942247162122e-14 19.003µs
0.8336 New 0.16640000000809102 -6.178391132038996e-14 181.659µs
0.8336 Classic 0.16640000000809102 -6.178391132038996e-14 183.592µs
0.84 Reference 0.16000000002703751 0 1.017749ms
0.84 CosK 0.16000000002744855 4.110323192918486e-13 12.814µs
0.84 CosF 0.16000000002744852 4.1100456371623295e-13 57.465µs
0.84 New 0.16000000002744855 4.110323192918486e-13 186.923µs
0.84 Classic 0.16000000002744855 4.110323192918486e-13 183.014µs
0.8464 Reference 0.15360000009031727 0 1.15591ms
0.8464 CosK 0.15360000009027003 -4.723998969780041e-14 13.175µs
0.8464 CosF 0.15360000009026994 -4.73232564246473e-14 26.313µs
0.8464 New 0.15360000009027003 -4.723998969780041e-14 228.167µs
0.8464 Classic 0.15360000009027006 -4.721223412218478e-14 187.44µs
0.8528 Reference 0.1472000002878 0 888.783µs
0.8528 CosK 0.14720000028774022 -5.978550987606468e-14 7.464µs
0.8528 CosF 0.14720000028774022 -5.978550987606468e-14 22.432µs
0.8528 New 0.14720000028774025 -5.975775430044905e-14 134.14µs
0.8528 Classic 0.14720000028774022 -5.978550987606468e-14 127.489µs
0.8592 Reference 0.14080000088889055 0 728.912µs
0.8592 CosK 0.140800000888793 -9.756084828893563e-14 7.024µs
0.8592 CosF 0.14080000088879302 -9.753309271332e-14 14.57µs
0.8592 New 0.14080000088879302 -9.753309271332e-14 136.875µs
0.8592 Classic 0.140800000888793 -9.756084828893563e-14 144.233µs
0.8656 Reference 0.13440000265995666 0 729.391µs
0.8656 CosK 0.13440000265976684 -1.8982038163528614e-13 10.479µs
0.8656 CosF 0.13440000265976682 -1.8984813721090177e-13 33.404µs
0.8656 New 0.13440000265976687 -1.897926260596705e-13 126.649µs
0.8656 Classic 0.13440000265976687 -1.897926260596705e-13 124.656µs
0.872 Reference 0.12800000770951925 0 640.932µs
0.872 CosK 0.1280000077093447 -1.7455481504669024e-13 8.475µs
0.872 CosF 0.1280000077093447 -1.7455481504669024e-13 15.625µs
0.872 New 0.12800000770934472 -1.745270594710746e-13 126.165µs
0.872 Classic 0.12800000770934472 -1.745270594710746e-13 124.454µs
0.8784 Reference 0.12160002163705541 0 603.859µs
0.8784 CosK 0.12160002163706582 1.0408340855860843e-14 8.014µs
0.8784 CosF 0.12160002163706575 1.033895191682177e-14 15.229µs
0.8784 New 0.12160002163706583 1.0422218643668657e-14 115.105µs
0.8784 Classic 0.12160002163706582 1.0408340855860843e-14 118.606µs
0.8848 Reference 0.1152000587830424 0 641.459µs
0.8848 CosK 0.11520005878281646 -2.2594426329902717e-13 7.727µs
0.8848 CosF 0.1152000587828165 -2.2590262993560373e-13 13.857µs
0.8848 New 0.11520005878281647 -2.2593038551121936e-13 113.294µs
0.8848 Classic 0.11520005878281647 -2.2593038551121936e-13 112.743µs
0.8912 Reference 0.10880015453469816 0 575.558µs
0.8912 CosK 0.10880015453459493 -1.0322298571452393e-13 7.633µs
0.8912 CosF 0.10880015453459477 -1.033895191682177e-13 15.07µs
0.8912 New 0.10880015453459495 -1.0320910792671611e-13 111.406µs
0.8912 Classic 0.10880015453459493 -1.0322298571452393e-13 109.393µs
0.8976 Reference 0.10240039297509751 0 531.43µs
0.8976 CosK 0.10240039297487138 -2.2612467454052876e-13 7.245µs
0.8976 CosF 0.10240039297487138 -2.2612467454052876e-13 12.882µs
0.8976 New 0.102400392974871 -2.2651325259914756e-13 109.572µs
0.8976 Classic 0.10240039297487098 -2.2652713038695538e-13 122.463µs
0.904 Reference 0.09600096626628496 0 511.166µs
0.904 CosK 0.09600096626592661 -3.583522367733849e-13 7.168µs
0.904 CosF 0.09600096626592654 -3.5842162571242397e-13 13.551µs
0.904 New 0.09600096626592665 -3.5831060340996146e-13 105.753µs
0.904 Classic 0.09600096626592662 -3.583383589855771e-13 134.61µs
0.9104 Reference 0.08960229635923511 0 742.447µs
0.9104 CosK 0.08960229635904278 -1.9233226122850056e-13 8.475µs
0.9104 CosF 0.08960229635904284 -1.922767500772693e-13 17.576µs
0.9104 New 0.08960229635904289 -1.9222123892603804e-13 157.442µs
0.9104 Classic 0.08960229635904288 -1.9223511671384585e-13 156.095µs
0.9168 Reference 0.08320527233474362 0 781.84µs
0.9168 CosK 0.08320527233457245 -1.711686348215835e-13 9.36µs
0.9168 CosF 0.08320527233457232 -1.7129353491185384e-13 23.894µs
0.9168 New 0.08320527233457263 -1.7098822358008192e-13 151.562µs
0.9168 Classic 0.08320527233457264 -1.709743457922741e-13 175.713µs
0.9232 Reference 0.07681168925682436 0 532.502µs
0.9232 CosK 0.07681168925666397 -1.6038559369491168e-13 7.69µs
0.9232 CosF 0.07681168925666398 -1.6037171590710386e-13 13.74µs
0.9232 New 0.07681168925666394 -1.604133492705273e-13 115.362µs
0.9232 Classic 0.07681168925666393 -1.6042722705833512e-13 141.437µs
0.9296 Reference 0.07042501418814462 0 593.031µs
0.9296 CosK 0.07042501418803788 -1.0673406602990099e-13 7.604µs
0.9296 CosF 0.07042501418803772 -1.0690059948359476e-13 36.904µs
0.9296 New 0.07042501418802741 -1.172117958248009e-13 141.876µs
0.9296 Classic 0.0704250141880274 -1.1722567361260872e-13 129.255µs
0.9359999999999999 Reference 0.06405164085702453 0 625.309µs
0.9359999999999999 CosK 0.06405164085687269 -1.5183687640529797e-13 9.253µs
0.9359999999999999 CosF 0.06405164085687272 -1.5180912082968234e-13 21.84µs
0.9359999999999999 New 0.06405164085687537 -1.4915846335838978e-13 135.347µs
0.9359999999999999 Classic 0.06405164085687537 -1.4915846335838978e-13 142.15µs
0.9424 Reference 0.05770280189251831 0 573.09µs
0.9424 CosK 0.057702801892319175 -1.9913237725432964e-13 7.463µs
0.9424 CosF 0.05770280189231901 -1.9929891070802341e-13 43.191µs
0.9424 New 0.05770280189231957 -1.9873686030180693e-13 171.219µs
0.9424 Classic 0.05770280189231957 -1.9873686030180693e-13 163.569µs
0.9488 Reference 0.05139724644516386 0 583.958µs
0.9488 CosK 0.05139724644500027 -1.635844237846129e-13 8.134µs
0.9488 CosF 0.05139724644500025 -1.6360524046632463e-13 15.185µs
0.9488 New 0.051397246444999926 -1.6393136847980827e-13 163.323µs
0.9488 Classic 0.051397246444999926 -1.6393136847980827e-13 132.807µs
0.9552 Reference 0.04516461223647872 0 577.741µs
0.9552 CosK 0.04516461223629126 -1.8746115770795768e-13 6.658µs
0.9552 CosF 0.04516461223629105 -1.876693245250749e-13 18.154µs
0.9552 New 0.04516461223624816 -2.305586277451255e-13 130.76µs
0.9552 Classic 0.04516461223624816 -2.305586277451255e-13 134.856µs
0.9616 Reference 0.039049088535510146 0 548.109µs
0.9616 CosK 0.03904908853533227 -1.778785452266618e-13 6.46µs
0.9616 CosF 0.03904908853533229 -1.7785772854495008e-13 13.235µs
0.9616 New 0.039049088535338464 -1.7168211297047264e-13 126.437µs
0.9616 Classic 0.03904908853533845 -1.7169599075828046e-13 125.89µs
0.968 Reference 0.03311249710989084 0 531.821µs
0.968 CosK 0.03311249710971631 -1.745270594710746e-13 6.172µs
0.968 CosF 0.033112497109716095 -1.7474216518209573e-13 16.795µs
0.968 New 0.03311249710981647 -7.436412596817377e-14 119.522µs
0.968 Classic 0.03311249710981645 -7.438494264988549e-14 117.895µs
0.9744 Reference 0.027435428638047377 0 483.415µs
0.9744 CosK 0.027435428637859385 -1.8799198309160658e-13 5.958µs
0.9744 CosF 0.027435428637859388 -1.8798851364465463e-13 11.94µs
0.9744 New 0.027435428637480507 -5.668694680327491e-13 113.317µs
0.9744 Classic 0.027435428637480504 -5.66872937479701e-13 116.932µs
0.9808 Reference 0.022114802693367075 0 437.194µs
0.9808 CosK 0.022114802693192638 -1.7443685385032381e-13 5.946µs
0.9808 CosF 0.022114802693192468 -1.7460685675096954e-13 13.381µs
0.9808 New 0.022114802693217986 -1.490890744193507e-13 114.334µs
0.9808 Classic 0.02211480269321798 -1.4909601331325462e-13 114.206µs
0.9872 Reference 0.017256489028522393 0 453.016µs
0.9872 CosK 0.01725648902833256 -1.8983425942309395e-13 5.988µs
0.9872 CosF 0.01725648902833245 -1.8994181227860452e-13 11.808µs
0.9872 New 0.01725648902852118 -1.214306433183765e-15 115.496µs
0.9872 Classic 0.01725648902852119 -1.2038980923279041e-15 114.472µs
0.9936 Reference 0.012962687524025962 0 451.956µs
0.9936 CosK 0.012962687523845693 -1.8026899417655784e-13 5.563µs
0.9936 CosF 0.012962687523845568 -1.8039389426682817e-13 13.68µs
0.9936 New 0.012962687523274875 -7.510866928406301e-13 111.222µs
0.9936 Classic 0.01296268752327489 -7.510728150528223e-13 113.222µs
1 Reference 0.009315573835197655 0 460.537µs
1 CosK 0.009315573835198683 1.0286910212542466e-15 5.33µs
1 CosF 0.009315573835198578 9.228728892196614e-16 11.33µs
1 New 0.009315573835201294 3.639449852599341e-15 110.619µs
1 Classic 0.009315573835201294 3.639449852599341e-15 110.396µs
1.0064 Reference 0.006360762818851654 0 484.573µs
1.0064 CosK 0.0063607628188517475 9.367506770274758e-17 5.707µs
1.0064 CosF 0.006360762818851581 -7.28583859910259e-17 14.6µs
1.0064 New 0.006360762819496839 6.45185294079198e-13 113.436µs
1.0064 Classic 0.00636076281949681 6.451558037801064e-13 110.6µs
1.0128 Reference 0.004095471096314857 0 510.564µs
1.0128 CosK 0.004095471096314897 3.9898639947466563e-17 5.528µs
1.0128 CosF 0.004095471096314796 -6.071532165918825e-17 10.991µs
1.0128 New 0.004095471096197022 -1.1783456155267658e-13 110.137µs
1.0128 Classic 0.004095471096196929 -1.1792823662037932e-13 109.755µs
1.0192 Reference 0.0024658746413289087 0 410.172µs
1.0192 CosK 0.0024658746413289516 4.2934406030425976e-17 5.449µs
1.0192 CosF 0.0024658746413289516 4.2934406030425976e-17 13.528µs
1.0192 New 0.0024658746412903366 -3.85720101692133e-14 108.822µs
1.0192 Classic 0.00246587464129008 -3.882874924365787e-14 107.396µs
1.0256 Reference 0.0013756570142861742 0 430.713µs
1.0256 CosK 0.0013756570142862065 3.230922474006803e-17 7.563µs
1.0256 CosF 0.001375657014286085 -8.912141857830846e-17 12.384µs
1.0256 New 0.0013756570142872612 1.0870210981339667e-15 109.572µs
1.0256 Classic 0.0013756570142866194 4.451734120225481e-16 107.535µs
1.032 Reference 0.0007038494197107321 0 496.734µs
1.032 CosK 0.0007038494197106754 -5.670377362099188e-17 5.454µs
1.032 CosF 0.0007038494197108489 1.1676857397668883e-16 13.155µs
1.032 New 0.0007038494197060957 -4.636373750199763e-15 110.825µs
1.032 Classic 0.0007038494197039377 -6.794369754314911e-15 112.827µs
1.0384 Reference 0.00032652264216490685 0 486.334µs
1.0384 CosK 0.00032652264216454646 -3.6038880213418167e-16 7.809µs
1.0384 CosF 0.0003265226421646436 -2.632442874794805e-16 17.095µs
1.0384 New 0.00032652264242642726 2.615204060252285e-13 151.221µs
1.0384 Classic 0.0003265226424200643 2.551574403153456e-13 153.355µs
1.0448 Reference 0.00013558588792750222 0 686.319µs
1.0448 CosK 0.00013558588792637882 -1.1233960810208554e-15 9.207µs
1.0448 CosF 0.00013558588792770415 2.019326546254252e-16 21.578µs
1.0448 New 0.00013558588792309673 -4.4054928975689744e-15 158.596µs
1.0448 Classic 0.00013558588790388293 -2.361929011748809e-14 156.068µs
1.0512 Reference 4.966280586948159e-05 0 637.106µs
1.0512 CosK 4.9662805865838267e-05 -3.643325875365977e-15 8.965µs
1.0512 CosF 4.96628058693771e-05 -1.0448998437329049e-16 18.257µs
1.0512 New 4.966280587850175e-05 9.020155499264715e-15 157.052µs
1.0512 Classic 4.9662805821693023e-05 -4.7788568892023764e-14 160.038µs
1.0576 Reference 1.578021413854903e-05 0 608.803µs
1.0576 CosK 1.5780214127993075e-05 -1.0555954981644744e-14 6.178µs
1.0576 CosF 1.578021413868591e-05 1.3688052427629493e-16 21.307µs
1.0576 New 1.578021413367603e-05 -4.873000874344724e-15 112.255µs
1.0576 Classic 1.5780213968516477e-05 -1.7003255357514457e-13 111.849µs
1.064 Reference 4.267377738092674e-06 0 455.806µs
1.064 CosK 4.2673777077006925e-06 -3.039198175758392e-14 6.317µs
1.064 CosF 4.267377737926514e-06 -1.6615991216403433e-16 12.754µs
1.064 New 4.267377736053013e-06 -2.039661266218986e-15 138.571µs
1.064 Classic 4.26737726431925e-06 -4.73773424429448e-13 164.884µs
1.0704 Reference 9.609455053234791e-07 0 677.861µs
1.0704 CosK 9.609454195008693e-07 -8.582260980171102e-14 7.035µs
1.0704 CosF 9.609455052239646e-07 -9.951451284111873e-17 25.833µs
1.0704 New 9.60945504543953e-07 -7.795261154240271e-16 133.347µs
1.0704 Classic 9.609441805058516e-07 -1.324817627495578e-12 133.082µs
1.0768 Reference 1.7579356245673154e-07 0 452.813µs
1.0768 CosK 1.7579332474426668e-07 -2.3771246486207685e-13 8.998µs
1.0768 CosF 1.7579356258179413e-07 1.2506258824730493e-16 19.167µs
1.0768 New 1.7579356222097164e-07 -2.3575989475587095e-16 131.597µs
1.0768 Classic 1.7578991036437674e-07 -3.652092354794283e-12 137.007µs
1.0832 Reference 2.542027282711714e-08 0 543.239µs
1.0832 CosK 2.5419625918066124e-08 -6.46909051016298e-13 7.107µs
1.0832 CosF 2.542027267848912e-08 -1.4862802091304238e-16 19.725µs
1.0832 New 2.542027280338921e-08 -2.3727930642712265e-17 136.391µs
1.0832 Classic 2.5410377371692938e-08 -9.89545542420247e-12 129.302µs
1.0896 Reference 2.821607141693122e-09 0 487.44µs
1.0896 CosK 2.8198772206167178e-09 -1.729921076404143e-12 8.277µs
1.0896 CosF 2.821607295033779e-09 1.5334065704634633e-16 14.937µs
1.0896 New 2.8216071146225374e-09 -2.7070584455241607e-17 126.218µs
1.0896 Classic 2.795261688781636e-09 -2.6345452911485726e-11 132.352µs
1.096 Reference 2.333899377499901e-10 0 442.649µs
1.096 CosK 2.2884469319528478e-10 -4.545244554705323e-12 8.533µs
1.096 CosF 2.3338976584685867e-10 -1.7190313143344598e-16 17.532µs
1.096 New 2.333899878914636e-10 5.014147349158533e-17 121.99µs
1.096 Classic 1.644794855870657e-10 -6.891045216292439e-11 121.598µs
1.1024 Reference 1.3997725013091709e-11 0 391.259µs
1.1024 CosK 2.261746345766369e-12 -1.173597866732534e-11 8.728µs
1.1024 CosF 1.3998024961381361e-11 2.9994828965250123e-16 14.837µs
1.1024 New 1.3997747405625205e-11 2.23925334962121e-17 134.635µs
1.1024 Classic -1.6307395711567807e-10 -1.7707168212876978e-10 114.357µs
1.1088 Reference 5.955800348337572e-13 0 372.629µs
1.1088 CosK -2.917724395423704e-11 -2.97728239890708e-11 8.224µs
1.1088 CosF 5.954264858942793e-13 -1.535489394779e-16 15.041µs
1.1088 New 5.955097526211262e-13 -7.028221263101326e-17 115.383µs
1.1088 Classic -4.4636246088192166e-10 -4.469580409167554e-10 118.346µs
1.1152 Reference 1.7740028570920615e-14 0 396.748µs
1.1152 CosK -7.419236058847645e-11 -7.421010061704737e-11 8.082µs
1.1152 CosF 1.784683512084939e-14 1.0680654992877659e-16 13.787µs
1.1152 New 1.7583157152500917e-14 -1.5687141841969809e-16 114.504µs
1.1152 Classic -1.108144409567302e-09 -1.108162149595873e-09 113.838µs
1.1216 Reference 3.6879108764259383e-16 0 403.509µs
1.1216 CosK -1.8172424676166088e-10 -1.8172461555274853e-10 8.042µs
1.1216 CosF 4.163336342344337e-16 4.754254659183987e-17 15.653µs
1.1216 New 3.7470027081099033e-16 5.909183168396501e-18 127.647µs
1.1216 Classic -2.6984883771952184e-09 -2.698488745986306e-09 111.2µs
1.1280000000000001 Reference 5.388769133453969e-18 0 377.47µs
1.1280000000000001 CosK -4.371590589524743e-10 -4.3715906434124343e-10 7.706µs
1.1280000000000001 CosF -4.996003610813204e-16 -5.049891302147744e-16 13.318µs
1.1280000000000001 New 0 -5.388769133453969e-18 111.324µs
1.1280000000000001 Classic -6.453207551659901e-09 -6.45320755704867e-09 112.965µs
1.1344 Reference 5.620482895819784e-20 0 417.059µs
1.1344 CosK -1.0330064581509646e-09 -1.0330064582071694e-09 5.761µs
1.1344 CosF 2.498001805406602e-16 2.4974397571170204e-16 13.257µs
1.1344 New -2.7755575615628914e-17 -2.781178044458711e-17 110.917µs
1.1344 Classic -1.515377648364513e-08 -1.5153776483701337e-08 110.13µs
1.1408 Reference 4.273898948459958e-22 0 427.901µs
1.1408 CosK -2.3975264829001475e-09 -2.3975264829005747e-09 7.636µs
1.1408 CosF -5.828670879282072e-16 -5.82867515318102e-16 13.251µs
1.1408 New 0 -4.273898948459958e-22 117.395µs
1.1408 Classic -3.4938497900371956e-08 -3.4938497900372387e-08 111.154µs
1.1472 Reference 2.4278129597221926e-24 0 410.861µs
1.1472 CosK -5.4648188474448745e-09 -5.464818847444877e-09 5.55µs
1.1472 CosF 1.3877787807814457e-16 1.387778756503316e-16 14.073µs
1.1472 New -1.1102230246251565e-16 -1.1102230489032862e-16 110.209µs
1.1472 Classic -7.908038646142757e-08 -7.908038646142757e-08 112.776µs
1.1536 Reference 1.0568105335102215e-26 0 424.338µs
1.1536 CosK -1.2231831020281803e-08 -1.2231831020281803e-08 5.593µs
1.1536 CosF -8.326672684688674e-17 -8.326672685745485e-17 11.597µs
1.1536 New -2.7755575615628914e-17 -2.775557562619702e-17 110.776µs
1.1536 Classic -1.7569227489522277e-07 -1.7569227489522277e-07 110.729µs
1.16 Reference 3.614636784139552e-29 0 427.402µs
1.16 CosK -2.6881777887011182e-08 -2.6881777887011182e-08 5.686µs
1.16 CosF -2.220446049250313e-16 -2.2204460492506745e-16 13.111µs
1.16 New 0 -3.614636784139552e-29 117.741µs
1.16 Classic -3.830794892412115e-07 -3.830794892412115e-07 110.683µs
1.1664 Reference 9.948737694773314e-32 0 412.166µs
1.1664 CosK -5.79987934901105e-08 -5.79987934901105e-08 7.763µs
1.1664 CosF 3.885780586188048e-16 3.885780586188047e-16 12.465µs
1.1664 New -5.551115123125783e-17 -5.551115123125793e-17 110.942µs
1.1664 Classic -8.196061873078087e-07 -8.196061873078087e-07 113.439µs
1.1728 Reference 2.2527220637871484e-34 0 446.048µs
1.1728 CosK -1.2283274197777416e-07 -1.2283274197777416e-07 7.809µs
1.1728 CosF -5.828670879282072e-16 -5.828670879282072e-16 15.039µs
1.1728 New 2.7755575615628914e-17 2.7755575615628914e-17 111.019µs
1.1728 Classic -1.720378314973292e-06 -1.720378314973292e-06 110.837µs
1.1792 Reference 4.282061730380033e-37 0 481.934µs
1.1792 CosK -2.553168509111803e-07 -2.553168509111803e-07 5.449µs
1.1792 CosF 2.7755575615628914e-17 2.7755575615628914e-17 11.361µs
1.1792 New -2.7755575615628914e-17 -2.7755575615628914e-17 114.208µs
1.1792 Classic -3.5421080999409327e-06 -3.5421080999409327e-06 110.708µs
1.1856 Reference 6.958840907410735e-40 0 397.267µs
1.1856 CosK -5.20771379908247e-07 -5.20771379908247e-07 5.795µs
1.1856 CosF 2.7755575615628914e-17 2.7755575615628914e-17 13.835µs
1.1856 New -1.6653345369377348e-16 -1.6653345369377348e-16 110.366µs
1.1856 Classic -7.1520371413835715e-06 -7.1520371413835715e-06 112.435µs
1.192 Reference 9.828658010282122e-43 0 437.783µs
1.192 CosK -1.042186639432785e-06 -1.042186639432785e-06 7.779µs
1.192 CosF -1.6653345369377348e-16 -1.6653345369377348e-16 13.194µs
1.192 New -1.3877787807814457e-16 -1.3877787807814457e-16 111.062µs
1.192 Classic -1.4159010954584161e-05 -1.4159010954584161e-05 110.779µs
1.1984 Reference 1.2243934020917355e-45 0 514.012µs
1.1984 CosK -2.045971517067313e-06 -2.045971517067313e-06 9.013µs
1.1984 CosF -1.6653345369377348e-16 -1.6653345369377348e-16 21.709µs
1.1984 New 0 -1.2243934020917355e-45 133.72µs
1.1984 Classic -2.747706917655135e-05 -2.747706917655135e-05 146.478µs
1.2048 Reference 1.3631482394495545e-48 0 697.822µs
1.2048 CosK -3.939407842740161e-06 -3.939407842740161e-06 8.607µs
1.2048 CosF 1.6653345369377348e-16 1.6653345369377348e-16 18.033µs
1.2048 New -5.551115123125783e-17 -5.551115123125783e-17 156.448µs
1.2048 Classic -5.225589536211883e-05 -5.225589536211883e-05 160.059µs
1.2112 Reference 1.372415212492658e-51 0 530.2µs
1.2112 CosK -7.4380333349166605e-06 -7.4380333349166605e-06 8.42µs
1.2112 CosF 2.498001805406602e-16 2.498001805406602e-16 20.016µs
1.2112 New 0 -1.372415212492658e-51 153.847µs
1.2112 Classic -9.73676171040494e-05 -9.73676171040494e-05 151.81µs
1.2176 Reference 1.2628110656038738e-54 0 437.451µs
1.2176 CosK -1.3768827445137521e-05 -1.3768827445137521e-05 15.545µs
1.2176 CosF -3.0531133177191805e-16 -3.0531133177191805e-16 13.129µs
1.2176 New 1.1102230246251565e-16 1.1102230246251565e-16 118.545µs
1.2176 Classic -0.0001777006589595287 -0.0001777006589595287 116.514µs
1.224 Reference 1.0720564153123581e-57 0 435.968µs
1.224 CosK -2.498395003061593e-05 -2.498395003061593e-05 7.32µs
1.224 CosF -3.608224830031759e-16 -3.608224830031759e-16 28.251µs
1.224 New -1.1102230246251565e-16 -1.1102230246251565e-16 123.79µs
1.224 Classic -0.0003175657750798533 -0.0003175657750798533 149.307µs
1.2304 Reference 8.468762760026748e-61 0 499.061µs
1.2304 CosK -4.442859948261546e-05 -4.442859948261546e-05 9.781µs
1.2304 CosF 1.1102230246251565e-16 1.1102230246251565e-16 15.49µs
1.2304 New -2.7755575615628914e-17 -2.7755575615628914e-17 123.625µs
1.2304 Classic -0.0005555429379019705 -0.0005555429379019705 123.886µs
1.2368000000000001 Reference 6.272943827360892e-64 0 483.951µs
1.2368000000000001 CosK -7.741280326614697e-05 -7.741280326614697e-05 11.017µs
1.2368000000000001 CosF -3.0531133177191805e-16 -3.0531133177191805e-16 68.832µs
1.2368000000000001 New -1.3877787807814457e-16 -1.3877787807814457e-16 137.698µs
1.2368000000000001 Classic -0.0009510526301248767 -0.0009510526301248767 142.464µs
1.2432 Reference 4.387026971705327e-67 0 609.415µs
1.2432 CosK -0.00013213658837998854 -0.00013213658837998854 15.159µs
1.2432 CosF 0 -4.387026971705327e-67 21.817µs
1.2432 New -5.551115123125783e-17 -5.551115123125783e-17 170.636µs
1.2432 Classic -0.001592770562488327 -0.001592770562488327 207.831µs
1.2496 Reference 2.914909480377282e-70 0 832.537µs
1.2496 CosK -0.00022090544106884158 -0.00022090544106884158 15.111µs
1.2496 CosF 2.7755575615628914e-17 2.7755575615628914e-17 34.885µs
1.2496 New -2.7755575615628914e-17 -2.7755575615628914e-17 228.983µs
1.2496 Classic -0.0026086645265536723 -0.0026086645265536723 190.942µs
1.256 Reference 1.8504914740007157e-73 0 670.27µs
1.256 CosK -0.00036164179801090324 -0.00036164179801090324 12.618µs
1.256 CosF -3.885780586188048e-16 -3.885780586188048e-16 22.868µs
1.256 New 0 -1.8504914740007157e-73 175.451µs
1.256 Classic -0.004176870831635648 -0.004176870831635648 158.696µs
1.2624 Reference 1.1281830134049856e-76 0 596.716µs
1.2624 CosK -0.0005796427104614588 -0.0005796427104614588 10.563µs
1.2624 CosF -1.1102230246251565e-16 -1.1102230246251565e-16 20.362µs
1.2624 New 0 -1.1281830134049856e-76 151.524µs
1.2624 Classic -0.006535839890240036 -0.006535839890240036 137.222µs
1.2688 Reference 6.636249220918125e-80 0 435.1µs
1.2688 CosK -0.0009094512681351308 -0.0009094512681351308 9.084µs
1.2688 CosF 1.1102230246251565e-16 1.1102230246251565e-16 16.031µs
1.2688 New -2.7755575615628914e-16 -2.7755575615628914e-16 133.96µs
1.2688 Classic -0.009991236934622005 -0.009991236934622005 147.234µs
1.2752 Reference 3.782297803540924e-83 0 453.213µs
1.2752 CosK -0.0013966041362402093 -0.0013966041362402093 8.294µs
1.2752 CosF 0 -3.782297803540924e-83 17.001µs
1.2752 New -2.220446049250313e-16 -2.220446049250313e-16 122.32µs
1.2752 Classic -0.01491616860100975 -0.01491616860100975 120.639µs
1.2816 Reference 2.0967961118321274e-86 0 407.344µs
1.2816 CosK -0.0020989042977246353 -0.0020989042977246353 7.844µs
1.2816 CosF 1.6653345369377348e-16 1.6653345369377348e-16 14µs
1.2816 New -5.551115123125783e-17 -5.551115123125783e-17 116.53µs
1.2816 Classic -0.02174073421403999 -0.02174073421403999 117.393µs
1.288 Reference 1.1346368662450025e-89 0 383.107µs
1.288 CosK -0.0030867739468461997 -0.0030867739468461997 7.686µs
1.288 CosF -2.220446049250313e-16 -2.220446049250313e-16 15.424µs
1.288 New -1.1102230246251565e-16 -1.1102230246251565e-16 116.943µs
1.288 Classic -0.03092709273641664 -0.03092709273641664 119.076µs
1.2944 Reference 6.012576252839957e-93 0 459.597µs
1.2944 CosK -0.004442205678477917 -0.004442205678477917 7.563µs
1.2944 CosF -4.440892098500626e-16 -4.440892098500626e-16 13.938µs
1.2944 New 0 -6.012576252839957e-93 118.249µs
1.2944 Classic -0.042927626897707294 -0.042927626897707294 116.734µs
1.3008 Reference 3.1293436580127116e-96 0 418.1µs
1.3008 CosK -0.006255893091238918 -0.006255893091238918 7.943µs
1.3008 CosF -1.1102230246251565e-16 -1.1102230246251565e-16 18.714µs
1.3008 New 1.6653345369377348e-16 1.6653345369377348e-16 116.94µs
1.3008 Classic -0.05812665658961899 -0.05812665658961899 119.107µs
1.3072 Reference 1.6040409757604394e-99 0 364.166µs
1.3072 CosK -0.008622318223942715 -0.008622318223942715 7.587µs
1.3072 CosF 1.1102230246251565e-16 1.1102230246251565e-16 14.063µs
1.3072 New -5.551115123125783e-17 -5.551115123125783e-17 118.745µs
1.3072 Classic -0.07677041680693827 -0.07677041680693827 117.227µs
1.3136 Reference 8.117692740164285e-103 0 378.798µs
1.3136 CosK -0.011632910073257507 -0.011632910073257507 7.471µs
1.3136 CosF 2.7755575615628914e-16 2.7755575615628914e-16 15.253µs
1.3136 New -5.551115123125783e-17 -5.551115123125783e-17 117.79µs
1.3136 Classic -0.09889501891404129 -0.09889501891404129 118.017µs
1.32 Reference 4.065406522365924e-106 0 435.432µs
1.32 CosK -0.015367829946010159 -0.015367829946010159 6.662µs
1.32 CosF -1.6653345369377348e-16 -1.6653345369377348e-16 12.535µs
1.32 New -1.1102230246251565e-16 -1.1102230246251565e-16 102.849µs
1.32 Classic -0.1242665752887541 -0.1242665752887541 106.246µs

